The relation between atomic gas and star formation rate densities in faint irregular galaxies

We use data for faint (M_B > -14.5) dwarf irregular galaxies drawn from the FIGGS survey to study the correlation between the atomic gas density (Sigma_gas,atomic) and star formation rate (Sigma_SFR) in the galaxies. The estimated gas phase metallicity of our sample galaxies is Z ~ 0.1 Z_sun. Understanding star formation in such molecule poor gas is of particular importance since it is likely to be of direct relevance to simulations of early galaxy formation. For about 20% (9/43) of our sample galaxies, we find that the HI distribution is significantly disturbed, with little correspondence between the optical and HI distributions. We exclude these galaxies from the comparison. We also exclude galaxies with very low star formation rates, for which stochastic effects make it difficult to estimate the true star formation rates. For the remaining galaxies we compute the Sigma_gas,atomic and Sigma_SFR averaged over the entire star forming disk of the galaxy. For these galaxies we find a nearly linear relation between the star formation rate and the atomic gas surface densities. The corresponding gas consumption timescale is ~ 10 Gyr, i.e. significantly smaller than the ~ 100 Gyr estimated for the outer regions of spiral galaxies. We also estimate the gas consumption timescale computed using the global gas content and the global star formation rate for all galaxies with a reliable measurement of the star formation rate, regardless of whether the HI distribution is disturbed or not. The mean gas consumption timescale computed using this entire gas reservoir is ~ 18 Gyr, i.e. still significantly smaller than that estimated for the outer parts of spirals. The gas consumption timescale for dwarfs is intermediate between the values of ~ 100 Gyr and ~ 2 Gyr estimated for the outer molecule poor and inner molecule rich regions of spiral disks.

==> readme.txt <==
This file contain information regarding the paper "The relation between atomic gas and star formation rate densities in faint irregular galaxies".
Authors: Sambit Roychowdhury, Jayaram N. Chengalur, Serafim S. Kaisin, Igor D. Karachentsev.
Contact details of the first author are as follows:
name: Sambit Roychowdhury
email: sambit@mpa-garching.mpg.de
Address: Max-Planck-Institut fuer Astrophysik, 
         Karl-Schwarzschild-Str. 1, 
         85748 Garching, Germany
Tel    : +49 89 30000 2299

Comments: 11(+1) pages, 10(+1) figures, 2 tables

The compressed file "mainpaper.tar.gz" contains the following files:

 readme.txt                        this file
 mn2e.cls                          MNRAS document class file
 mn2e.bst                          MNRAS Bibliography style file
 gkslaw_v11.tex                    TEX file of the paper
 totsfbefircorrvinc.ps             Figure 1 in the paper                     
 irvsff_v14.eps                    Figure 2 in the paper
 irvsfh_v14.eps                    Figure 3 in the paper
 sfha_v_sffuv_v14.ps               Figure 4 in the paper
 ssfvcd_all_v14.ps                 Figure 5 in the paper
 ssffvcd_ci_v14.ps                 Figure 6 in the paper
 sshvcd_all_v14.ps                 Figure 7 in the paper
 ssffvcd_full_v14.ps               Figure 8 in the paper
 k13compm.ps                       Figure 9 in the paper
 mh1vsfr.ps                        Figure 10 in the paper
 5uv.ps,16uv.ps,18uv.ps,21uv.ps,
 5ha.ps,16ha.ps,18ha.ps,21ha.ps,
 4uv.ps,10uv.ps,17uv.ps,64uv.ps    components of Figure A1 in the paper

